A Lightweight and Accurate Spatial-Temporal Transformer for Traffic Forecasting

We study the forecasting problem for traffic with dynamic, possibly periodical, and joint spatial-temporal dependency between regions. Given the aggregated inflow and outflow traffic of regions in a city from time slots 0 to t-1, we predict the traffic at time t at any region. Prior arts in the area often consider the spatial and temporal dependencies in a decoupled manner or are rather computationally intensive in training with a large number of hyper-parameters to tune. We propose ST-TIS, a novel, lightweight, and accurate Spatial-Temporal Transformer with information fusion and region sampling for traffic forecasting. ST-TIS extends the canonical Transformer with information fusion and region sampling. The information fusion module captures the complex spatial-temporal dependency between regions. The region sampling module is to improve the efficiency and prediction accuracy, cutting the computation complexity for dependency learning from $O(n^2)$ to $O(n\sqrt{n})$, where n is the number of regions. With far fewer parameters than state-of-the-art models, the offline training of our model is significantly faster in terms of tuning and computation (with a reduction of up to $90\%$ on training time and network parameters). Notwithstanding such training efficiency, extensive experiments show that ST-TIS is substantially more accurate in online prediction than state-of-the-art approaches (with an average improvement of up to $9.5\%$ on RMSE, and $12.4\%$ on MAPE).

==> plt/plt/daily_len/bike_daily_len.csv <==
,RMSE_START,MAPE_START,RMSE_END,MAPE_END
1,8.33,21.1,7.8,20.06
2,8.16,20.32,7.51,19.86
3,8.23,21.21,7.59,20.04
4,8.20,20.71,7.68,19.98


==> plt/plt/daily_len/taxi_daily_len.csv <==
,RMSE_START,MAPE_START,RMSE_END,MAPE_END
1,22.78,15.96,18.34,16.23
2,23.17,15.63,18.2,15.97
3,22.88,15.41,18.17,15.58
4,22.51,14.89,17.94,15.13


==> plt/plt/data_size/bike_data_size.csv <==
,RMSE_START,MAPE_START,RMSE_END,MAPE_END
10,9.75,22.49,8.87,22
20,8.99,22.16,8.79,21.76
30,8.8,21.97,8.39,21.62
40,8.67,21.8,8.12,21.53


==> plt/plt/data_size/taxi_data_size.csv <==
,RMSE_START,MAPE_START,RMSE_END,MAPE_END
10,27.03,18.14,22.06,17.17
20,25.05,16.78,20.18,17.13
30,24.2,16.65,19.17,16.23
40,24.06,16.03,19.09,15.92


==> plt/plt/head_num/bike_head_num.csv <==
,RMSE_START,MAPE_START,RMSE_END,MAPE_END
1,8.923333333,21.36333333,8.706666667,20.69333333
2,8.166666667,20.02333333,8.076666667,19.55666667
3,8.056,19.954,7.982,19.754
4,8.11,19.40666667,7.93,19.67666667
5,8.0225,19.34,7.9175,19.215
6,7.9375,19.17,7.835,18.9575
7,7.978,19.468,7.834,19.768
8,8.015,20.45,7.865,19.54


==> plt/plt/head_num/taxi_head_num.csv <==
,RMSE_START,MAPE_START,RMSE_END,MAPE_END
1,25.70666667,18.19666667,21.11333333,17.46
2,23.42,16.37,18.9,16.30333333
3,22.865,15.875,18.625,15.835
4,22.30333333,15.56666667,18.05333333,15.51666667
5,22.24,15.3375,18.2125,15.24
6,22.16333333,14.88666667,18.01666667,15.38333333
7,22.12,15.34,18.05,15.53
8,22.40333333,15.60666667,18.01,15.22333333


==> plt/plt/layer_num/bike_layer_num.csv <==
,RMSE_START,MAPE_START,RMSE_END,MAPE_END
1,8.156666667,20.05666667,8.063333333,20.40666667
2,7.9675,18.9825,7.9,19.6075
3,7.815555556,18.87777778,7.734444444,18.77666667
4,7.74,18.586,7.568,18.638
5,7.795,19.135,7.65,19.17
6,7.82,19.1,7.8,19.2


==> plt/plt/layer_num/taxi_layer_num.csv <==
,RMSE_START,MAPE_START,RMSE_END,MAPE_END
1,23.09666667,15.67,18.88666667,15.94333333
2,22.242,15.652,18.096,15.238
3,22.30333333,15.60666667,18.05666667,15.06333333
4,21.96833333,14.78833333,17.655,14.60333333
5,21.94,14.59,17.655,14.815
6,22.18,15.78666667,18.69333333,14.92333333


==> plt/plt/long_len/bike_long_len.csv <==
,RMSE_START,MAPE_START,RMSE_END,MAPE_END
1,8.67,21.39,7.93,20.59
2,8.5,21.13,7.91,20.48
3,8.45,20.9,7.92,20.44
4,8.37,20.99,7.89,20.41
5,8.36,20.8,7.82,20.29
6,8.20,20.71,7.68,19.98
7,8.38,21.26,7.79,20.16
8,8.55,21.43,7.9,20.17


==> plt/plt/long_len/taxi_long_len.csv <==
,RMSE_START,MAPE_START,RMSE_END,MAPE_END
1,22.93,15.65,18.69,15.61
2,22.85,15.27,18.29,15.39
3,22.79,15.08,18.15,15.36
4,22.71,14.96,18.13,15.43
5,22.52,14.91,17.9,14.99
6,22.51,14.89,17.94,15.13
7,23.06,15.1,18.1,15.11
8,23.29,16.68,18.19,15.98


==> plt/plt/observation/spatial_classification.csv <==
Taxi,0.726865672
Bike,0.741555381


==> plt/plt/short_len/bike_short_len.csv <==
,RMSE_START,MAPE_START,RMSE_END,MAPE_END
1,8.65,21.82,7.8,20.77
2,8.4,21.62,7.77,20.64
3,8.35,20.97,7.78,20.13
4,8.33,20.57,7.78,20.13
5,8.39,20.44,7.71,19.93
6,8.20,20.71,7.68,19.98
7,8.29,20.91,7.71,19.93
8,8.4,21.59,7.73,20.59


==> plt/plt/short_len/taxi_short_len.csv <==
,RMSE_START,MAPE_START,RMSE_END,MAPE_END
1,23.03,17.43,18.63,15.86
2,22.98,15.02,18.37,15.06
3,22.74,14.82,18.2,14.95
4,22.99,14.64,18.16,14.97
5,23.02,14.82,18.17,14.9
6,22.51,14.89,17.94,15.13
7,22.86,15.1,18,15.27
8,23.22,15.09,18.47,15.43


==> plt/plt/spati_len/bike_spatial_len.csv <==
,RMSE_START,MAPE_START,RMSE_END,MAPE_END
1,9.21,21.72,8.54,20.94
2,8.37,21.13,7.82,20.43
3,8.33,20.81,7.74,19.95
4,8.2,20.71,7.68,19.98
5,8.39,20.79,7.72,20.14
6,8.41,20.97,7.73,20.12
7,8.42,21.04,7.87,20.12
8,8.43,21.09,7.87,20.11


==> plt/plt/spati_len/taxi_spatial_len.csv <==
,RMSE_START,MAPE_START,RMSE_END,MAPE_END
1,24.8,16.51,20.67,16.71
2,23.19,15.34,18.13,15.62
3,22.92,15.02,18.05,15.62
4,22.84,14.98,18.08,15.09
5,22.78,14.73,17.98,14.63
6,22.51,14.89,17.94,14.83
7,22.72,14.66,18.01,15.02
8,22.5,14.6,18.08,15.09


==> plt/plt/variant - bike-sharing demand forecasting/bike_variant_rmse.csv <==
Inflow,8.56,8.51,7.85,7.76
Outflow,9.29,9.16,8.42,8.28


==> plt/plt/variant - bike-sharing demand forecasting/chicago_variant_rmse.csv <==
,RMSE,ERROR
A,1.48,0.82
B,1.52,0.82
C,1.74,0.78
D,1.45,0.83


==> plt/plt/variant - bike-sharing demand forecasting/taxi_variant_rmse.csv <==
Inflow,20.27,19.69,18.85,17.98
Outflow,25.22,24.78,23.87,22.78


==> plt/plt/variant/ST-REST/bike_variant_mape.csv <==
Inflow,20.94,20.15,18.96,18.58
Outflow,21.72,20.85,19.16,18.63


==> plt/plt/variant/ST-REST/bike_variant_rmse.csv <==
Inflow,8.54,7.76,7.74,7.56
Outflow,9.21,8.28,7.8,7.74


==> plt/plt/variant/ST-REST/taxi_variant_mape.csv <==
Inflow,17.71,16.55,15.19,14.6
Outflow,17.51,16.42,15.3,14.78


==> plt/plt/variant/ST-REST/taxi_variant_rmse.csv <==
Inflow,20.67,18.42,17.84,17.65
Outflow,24.8,23.27,22.21,21.96


==> plt/plt/variant/bike_variant.csv <==
spatial,9.29,23.13%,8.56,22.60%
spatial_short,9.16,22.39%,8.51,21.98%
spatial_short_long,8.42,21.35%,7.85,20.46%
all,8.28,20.85%,7.76,20.15%
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
start,9.29,9.16,8.42,8.28
end,8.56,8.51,7.85,7.76
,,,,
,,,,
,,,,
start,23.13%,22.39%,21.35%,20.85%
end,22.60%,21.98%,20.46%,20.15%


==> plt/plt/variant/bike_variant_mape.csv <==
Inflow,22.6,21.98,20.46,18.92,20.94,20.15
Outflow,23.13,22.39,21.35,18.96,21.72,20.85


==> plt/plt/variant/bike_variant_rmse.csv <==
Inflow,8.56,8.51,7.85,7.59,8.54,7.76
Outflow,9.29,9.16,8.42,7.73,9.21,8.28


==> plt/plt/variant/taxi_variant.csv <==
spatial,25.22,16.97%,20.27,17.08%
spatial_short,24.78,16.27%,19.69,16.60%
spatial_short_long,23.87,15.36%,18.85,15.90%
all,22.78,14.73%,17.98,14.63%


==> plt/plt/variant/taxi_variant_mape.csv <==
Inflow,17.08,16.66,16.9,14.65,17.71,16.55
Outflow,16.97,16.47,16.36,14.83,17.51,16.42


==> plt/plt/variant/taxi_variant_rmse.csv <==
Inflow,20.27,19.69,18.85,17.73,20.67,18.42
Outflow,25.22,24.78,23.87,21.96,24.8,23.27


==> plt/spatial_classification.csv <==
Taxi,72.6865672
Bike,74.1555381


==> plt/temporal_classification.csv <==
Taxi,69.36895161
Bike,77.78731343

